Dynamical systems on some elliptic modular surfaces via operators on line arrangements

This paper further studies the matroid realization space of a specific deformation of the regular $n$-gon with its lines of symmetry. Recently, we obtained that these particular realization spaces are birational to the elliptic modular surfaces $\Xi_{1}(n)$ over the modular curve $X_1(n)$. Here, we focus on the peculiar cases when $n=7,8$ in more detail. We obtain concrete quartic surfaces in $\mathbb{P}^3$ equipped with a dominant rational self-map stemming from an operator on line arrangements, which yields K3 surfaces with a dynamical system that is semi-conjugated to the plane.

==> 2024-02-25-Ancillary-file-789-arXiv.txt <==
//this file contains the polynomial defining the rational self-maps on the two quartic K3 surfaces. It contains also some commands such as the Lambda operators and the computations of singularities of a given line arrangement


//the degree 11 polynomials P1,...,P4 defining the action \Lambda_{{2},{3}} on the surface X_7 are given in the sequence MAP, EQK3 is the equation of the quartic surface Z_7


K:=Rationals();
P3<y1,y2,y3,y4>:=ProjectiveSpace(K,3);
EQK3:=y1^2*y2^2 + y1^2*y2*y3 - y1*y2^2*y3 - y1*y2*y3^2 - y1^2*y2*y4 - y1*y2^2*y4 + 
    y1*y2*y3*y4 - y2*y3^2*y4 + y1*y2*y4^2 + y3^2*y4^2;
K3:=Surface(P3,EQK3);
MAP:=[ -1/2*y1*y2^8*y3^2 - 5/2*y1*y2^7*y3^3 - 5*y1*y2^6*y3^4 - 5*y1*y2^5*y3^5 - 5/2*y1*y2^4*y3^6 - 1/2*y1*y2^3*y3^7 - 1/2*y1*y2^8*y3*y4 + 1/2*y1*y2^7*y3^2*y4 + 8*y1*y2^6*y3^3*y4 - 3/2*y2^7*y3^3*y4 + 17*y1*y2^5*y3^4*y4 - 7*y2^6*y3^4*y4 + 31/2*y1*y2^4*y3^5*y4 - 13*y2^5*y3^5*y4 + 13/2*y1*y2^3*y3^6*y4 - 12*y2^4*y3^6*y4 + y1*y2^2*y3^7*y4 - 11/2*y2^3*y3^7*y4 - y2^2*y3^8*y4 + 3/2*y1*y2^7*y3*y4^2 + 1/2*y1*y2^6*y3^2*y4^2 - 1/2*y2^7*y3^2*y4^2 - 21/2*y1*y2^5*y3^3*y4^2 + 3/2*y2^6*y3^3*y4^2 - 20*y1*y2^4*y3^4*y4^2 + 10*y2^5*y3^4*y4^2 - 29/2*y1*y2^3*y3^5*y4^2 + 33/2*y2^4*y3^5*y4^2 - 9/2*y1*y2^2*y3^6*y4^2 + 12*y2^3*y3^6*y4^2 - 1/2*y1*y2*y3^7*y4^2 + 4*y2^2*y3^7*y4^2 + 1/2*y2*y3^8*y4^2 - 3/2*y1*y2^6*y3*y4^3 - 1/2*y1*y2^5*y3^2*y4^3 + y2^6*y3^2*y4^3 + 5*y1*y2^4*y3^3*y4^3 + 7/2*y2^5*y3^3*y4^3 + 5*y1*y2^3*y3^4*y4^3 + 9*y2^4*y3^4*y4^3 + 1/2*y1*y2^2*y3^5*y4^3 + 29/2*y2^3*y3^5*y4^3 - 1/2*y1*y2*y3^6*y4^3 + 11*y2^2*y3^6*y4^3 + 3*y2*y3^7*y4^3 + 1/2*y1*y2^5*y3*y4^4 + 1/2*y2^5*y3^2*y4^4 + 5/2*y1*y2^3*y3^3*y4^4 - 7/2*y2^4*y3^3*y4^4 + 15/2*y1*y2^2*y3^4*y4^4 - 18*y2^3*y3^4*y4^4 + 11/2*y1*y2*y3^5*y4^4 - 49/2*y2^2*y3^5*y4^4 + y1*y3^6*y4^4 - 12*y2*y3^6*y4^4 - 3/2*y3^7*y4^4 + 1/2*y1*y2^3*y3^2*y4^5 - 2*y2^4*y3^2*y4^5 - 3*y1*y2^2*y3^3*y4^5 - 3*y2^3*y3^3*y4^5 - 11/2*y1*y2*y3^4*y4^5 + 5/2*y2^2*y3^4*y4^5 - 2*y1*y3^5*y4^5 + 9/2*y2*y3^5*y4^5 + y3^6*y4^5 - y1*y2^2*y3^2*y4^6 + 1/2*y2^3*y3^2*y4^6 + 1/2*y1*y2*y3^3*y4^6 + 4*y2^2*y3^3*y4^6 + y1*y3^4*y4^6 + 5*y2*y3^4*y4^6 + 2*y3^5*y4^6 + 1/2*y1*y2*y3^2*y4^7 + y2^2*y3^2*y4^7 - y2*y3^3*y4^7 - 3/2*y3^4*y4^7 - 1/2*y2*y3^2*y4^8, 1/2*y2^7*y3^4 + 2*y2^6*y3^5 + 3*y2^5*y3^6 + 2*y2^4*y3^7 + 1/2*y2^3*y3^8 + 2*y2^7*y3^3*y4 + 8*y2^6*y3^4*y4 + 12*y2^5*y3^5*y4 + 8*y2^4*y3^6*y4 + 2*y2^3*y3^7*y4 + 3*y2^7*y3^2*y4^2 + 6*y2^6*y3^3*y4^2 - 4*y2^5*y3^4*y4^2 - 18*y2^4*y3^5*y4^2 - 15*y2^3*y3^6*y4^2 - 4*y2^2*y3^7*y4^2 + 2*y2^7*y3*y4^3 - 6*y2^6*y3^2*y4^3 - 34*y2^5*y3^3*y4^3 - 46*y2^4*y3^4*y4^3 - 24*y2^3*y3^5*y4^3 - 4*y2^2*y3^6*y4^3 + 1/2*y2^7*y4^4 - 8*y2^6*y3*y4^4 - 4*y2^5*y3^2*y4^4 + 46*y2^4*y3^3*y4^4 + 155/2*y2^3*y3^4*y4^4 + 44*y2^2*y3^5*y4^4 + 8*y2*y3^6*y4^4 - 2*y2^6*y4^5 + 12*y2^5*y3*y4^5 + 18*y2^4*y3^2*y4^5 - 24*y2^3*y3^3*y4^5 - 44*y2^2*y3^4*y4^5 - 16*y2*y3^5*y4^5 + 3*y2^5*y4^6 - 8*y2^4*y3*y4^6 - 15*y2^3*y3^2*y4^6 + 4*y2^2*y3^3*y4^6 + 8*y2*y3^4*y4^6 - 2*y2^4*y4^7 + 2*y2^3*y3*y4^7 + 4*y2^2*y3^2*y4^7 + 1/2*y2^3*y4^8, -1/2*y2^8*y3^3 - 5/2*y2^7*y3^4 - 5*y2^6*y3^5 - 5*y2^5*y3^6 - 5/2*y2^4*y3^7 - 1/2*y2^3*y3^8 - y2^8*y3^2*y4 - 9/2*y2^7*y3^3*y4 - 8*y2^6*y3^4*y4 - 7*y2^5*y3^5*y4 - 3*y2^4*y3^6*y4 - 1/2*y2^3*y3^7*y4 - 1/2*y2^8*y3*y4^2 + 3/2*y2^7*y3^2*y4^2 + 27/2*y2^6*y3^3*y4^2 + 29*y2^5*y3^4*y4^2 + 57/2*y2^4*y3^5*y4^2 + 27/2*y2^3*y3^6*y4^2 + 5/2*y2^2*y3^7*y4^2 + 3/2*y2^7*y3*y4^3 + 2*y2^6*y3^2*y4^3 - 13/2*y2^5*y3^3*y4^3 - 16*y2^4*y3^4*y4^3 - 23/2*y2^3*y3^5*y4^3 - 2*y2^2*y3^6*y4^3 + 1/2*y2*y3^7*y4^3 - y2^6*y3*y4^4 - 9/2*y2^5*y3^2*y4^4 - 17/2*y2^4*y3^3*y4^4 - 9*y2^3*y3^4*y4^4 - 11/2*y2^2*y3^5*y4^4 - 3/2*y2*y3^6*y4^4 - y2^5*y3*y4^5 + 2*y2^4*y3^2*y4^5 + 15/2*y2^3*y3^3*y4^5 + 3*y2^2*y3^4*y4^5 - 7/2*y2*y3^5*y4^5 - 2*y3^6*y4^5 + 3/2*y2^4*y3*y4^6 - 1/2*y2^3*y3^2*y4^6 - 1/2*y2^2*y3^3*y4^6 + 11/2*y2*y3^4*y4^6 + 4*y3^5*y4^6 - 1/2*y2^3*y3*y4^7 + y2^2*y3^2*y4^7 - 1/2*y2*y3^3*y4^7 - 2*y3^4*y4^7 - 1/2*y2*y3^2*y4^8, y2^7*y3^3*y4 + 4*y2^6*y3^4*y4 + 6*y2^5*y3^5*y4 + 4*y2^4*y3^6*y4 + y2^3*y3^7*y4 + 5/2*y2^7*y3^2*y4^2 + 7*y2^6*y3^3*y4^2 + 9/2*y2^5*y3^4*y4^2 - 7/2*y2^4*y3^5*y4^2 - 5*y2^3*y3^6*y4^2 - 3/2*y2^2*y3^7*y4^2 + 2*y2^7*y3*y4^3 - 5*y2^6*y3^2*y4^3 - 32*y2^5*y3^3*y4^3 - 46*y2^4*y3^4*y4^3 - 51/2*y2^3*y3^5*y4^3 - 4*y2^2*y3^6*y4^3 + 1/2*y2*y3^7*y4^3 + 1/2*y2^7*y4^4 - 8*y2^6*y3*y4^4 - 4*y2^5*y3^2*y4^4 + 87/2*y2^4*y3^3*y4^4 + 143/2*y2^3*y3^4*y4^4 + 79/2*y2^2*y3^5*y4^4 + 7*y2*y3^6*y4^4 - 2*y2^6*y4^5 + 12*y2^5*y3*y4^5 + 17*y2^4*y3^2*y4^5 - 47/2*y2^3*y3^3*y4^5 - 43*y2^2*y3^4*y4^5 - 37/2*y2*y3^5*y4^5 - 2*y3^6*y4^5 + 3*y2^5*y4^6 - 8*y2^4*y3*y4^6 - 29/2*y2^3*y3^2*y4^6 + 7/2*y2^2*y3^3*y4^6 + 9*y2*y3^4*y4^6 + 2*y3^5*y4^6 - 2*y2^4*y4^7 + 2*y2^3*y3*y4^7 + 4*y2^2*y3^2*y4^7 + 1/2*y2*y3^3*y4^7 + 1/2*y2^3*y4^8 ];
EndK3:=map<P3->P3|MAP>;


//auxiliary function returning the dual configuration : if a point (a:b:c) it returns the line ax+by+cz and vice-versa:

function DualConf(Obj)
  if Type(Obj[1]) eq Pt then
  PP:=Ambient(Scheme(Obj[1]));
  POINTS:=[Eltseq(p): p in Obj];
  LINES:=[[q[1]*PP.1+q[2]*PP.2+q[3]*PP.3]: q in POINTS];
  LINES:=[Scheme(PP,q) : q in LINES];
  //LINES:=Setseq(Seqset(LINES));
  return LINES;
  elif Type(Obj[1]) eq SeqEnum then 
  PP:=ProjectiveSpace(Parent(Obj[1][3]),2);
  LINES:=[[q[1]*PP.1+q[2]*PP.2+q[3]*PP.3]: q in Obj];
  LINES:=[Scheme(PP,q) : q in LINES];
  return LINES,PP;
  else
  PP:=Ambient(Obj[1]);
  FI:=BaseRing(PP);
  Obj2:=[Equations(q)[1] : q in Obj];
  PO:=[[Derivative(qq,PP.1),Derivative(qq,PP.2),Derivative(qq,PP.3)] : qq in Obj2];
 // PO:=[PP![FI!Evaluate(a,[0,0,0]): q in a] : a in PO];
  PO:=[PP![Evaluate(q,[0,0,0]): q in a] : a in PO];
  return PO;
  end if;
end function;


//the following function creates the generic line arrangement C_0 associated to M_7 (simply write Una7([]), or a particular line arrangement Una7(par) associated to a point par=[x1,x2,x3] 


F<t>:=FunctionField(Rationals());

function Una7(PAR)
if not PAR eq [] then
x1,x2,x3:=Explode(PAR);
assert x1^2*x2^2 + x1^2*x2*x3 - x1^2*x2 - x1*x2^2*x3 - x1*x2^2 - x1*x2*x3^2 + x1*x2*x3 + x1*x2 - x2*x3^2 + x3^2 eq 0;
K:=Parent(x1);
P2<x,y,z>:=ProjectiveSpace(K,2);
L14:=[ [ 1, 0, 0 ], [ 0, 1, 0 ], [ 0, 0, 1 ], [ -1, 1, 1 ], [ -x1*x2^2 - x1*x2*x3 + x1*x2 - x2*x3 + x3, x1*x2 + x1*x3 - x1, x2 - 1 ], [ -x1*x2^2 - x1*x2*x3 + x1*x2 - x2*x3 + x3, x1*x2 + x1*x3 - x1 + x2^2 + x2*x3 - 2*x2 - x3 + 1, x2^2 + x2*x3 - x2 - x3 ], [ -x1*x2^2 - x1*x2*x3 + x1*x2 + x3^2, x1*x2 + x1*x3 - x1 - x2*x3 - x3^2 + x3, x2^2 + x2*x3 - x2 - x3 ], [ -x1*x2^2 - x1*x2*x3 + x1*x2 + x3^2, x1*x2^2 + 2*x1*x2*x3 - x1*x2 + x1*x3^2 - x1*x3 - x2^2*x3 - 2*x2*x3^2 + x2*x3 - x3^3 + x3^2, x2^2 + x2*x3 - x2 - x3 ], [ -x1*x2 - x1*x3 + x1, x1*x2 + x1*x3 - x1, x2 - 1 ], [ -x2, 1, 0 ], [ -x1*x2^3 - 2*x1*x2^2*x3 + x1*x2^2 - x1*x2*x3^2 + x1*x2*x3 - x2^2*x3 - x2*x3^2 + x2*x3 + x3^2, x1*x2 + x1*x3 - x1 + x2^2 + x2*x3 - 2*x2 - x3 + 1, x2^2 + x2*x3 - x2 - x3 ], [ -x1*x2^2 - x1*x2*x3 + x1*x2 - x2*x3 + x3, 0, x2^2 + x2*x3 - x2 - x3 ], [ -x2^2 - x2*x3 + x2 + x3, x1*x2 + x1*x3 - x1 - x2*x3 - x3^2 + x3, x2^2 + x2*x3 - x2 - x3 ], [ 0, 1, 1 ] ];
L14:=DualConf([P2!q: q in L14]);
assert #Seqset(L14) eq 14;
L7:=L14[1..7];
return L7,<K,P2,x,y,z>,L14;//,L21;
else 
A2<X1,X3>:=AffineSpace(F,2); //Cu below obtained from Evaluate(EqK3,[X1,1+t*X3,X3,1]);
Cu:=Scheme(A2,X1^2*X3 + 1/t*X1^2 - X1*X3^2 + (-t^2 - t - 1)/(t^2 + t)*X1*X3 - 1/(t + 1)*X1 - 1/(t + 1)*X3^2);
x2:=1+t*X3;
K<x1,x3>:=FunctionField(Cu);
P2<x,y,z>:=ProjectiveSpace(K,2);
L14:=[ [ 1, 0, 0 ], [ 0, 1, 0 ], [ 0, 0, 1 ], [ -1, 1, 1 ], [ -x1*x2^2 - x1*x2*x3 + x1*x2 - x2*x3 + x3, x1*x2 + x1*x3 - x1, x2 - 1 ], [ -x1*x2^2 - x1*x2*x3 + x1*x2 - x2*x3 + x3, x1*x2 + x1*x3 - x1 + x2^2 + x2*x3 - 2*x2 - x3 + 1, x2^2 + x2*x3 - x2 - x3 ], [ -x1*x2^2 - x1*x2*x3 + x1*x2 + x3^2, x1*x2 + x1*x3 - x1 - x2*x3 - x3^2 + x3, x2^2 + x2*x3 - x2 - x3 ], [ -x1*x2^2 - x1*x2*x3 + x1*x2 + x3^2, x1*x2^2 + 2*x1*x2*x3 - x1*x2 + x1*x3^2 - x1*x3 - x2^2*x3 - 2*x2*x3^2 + x2*x3 - x3^3 + x3^2, x2^2 + x2*x3 - x2 - x3 ], [ -x1*x2 - x1*x3 + x1, x1*x2 + x1*x3 - x1, x2 - 1 ], [ -x2, 1, 0 ], [ -x1*x2^3 - 2*x1*x2^2*x3 + x1*x2^2 - x1*x2*x3^2 + x1*x2*x3 - x2^2*x3 - x2*x3^2 + x2*x3 + x3^2, x1*x2 + x1*x3 - x1 + x2^2 + x2*x3 - 2*x2 - x3 + 1, x2^2 + x2*x3 - x2 - x3 ], [ -x1*x2^2 - x1*x2*x3 + x1*x2 - x2*x3 + x3, 0, x2^2 + x2*x3 - x2 - x3 ], [ -x2^2 - x2*x3 + x2 + x3, x1*x2 + x1*x3 - x1 - x2*x3 - x3^2 + x3, x2^2 + x2*x3 - x2 - x3 ], [ 0, 1, 1 ] ];
L14:=DualConf([P2!q: q in L14]);
assert #Seqset(L14) eq 14;
L7:=L14[1..7];
return L7,<K,P2,Cu,A2>,L14;//,L21;
end if;
end function;
 

//auxilary functions for computing the image by the lambda operator of a configuration C_0:

function MEET(q1,q2)
assert not q1 eq q2;
PP:=Ambient(q1);
FI:=BaseRing(PP);
qr:=Equations(q1)[1];
qp:=Equations(q2)[1];
V1:=[Derivative(qr,PP.1), Derivative(qr,PP.2), Derivative(qr,PP.3)];
V2:=[Derivative(qp,PP.1), Derivative(qp,PP.2), Derivative(qp,PP.3)];
PO:=Eltseq(Basis(NullspaceOfTranspose(Matrix([V1,V2])))[1]);
return PP![FI!Evaluate(a,[0,0,0]) : a in PO];
end function;


function ConfigurationOfLinesV2(Lines);
  function IsIn(p,l);
    if p in l then return 1; else return 0; end if;
  end function;
  assert #{q : q in Lines} eq #Lines;
  temps:=Cputime();
  P2<x,y,z>:=Ambient(Lines[1]);
  K:=BaseField(P2);
  SetIntPo:={@@};  
  for k1 in [1..#Lines-1] do
    for k2 in [k1+1..#Lines] do
//      U:=Points(Lines[k1] meet Lines[k2]);
      U:={@ MEET(Lines[k1],Lines[k2])@};
      SetIntPo:=SetIntPo join U;
    end for;
  end for;
  SetIntPo:=SetToSequence(SetIntPo);
  Config:=[[ IsIn(p,l) : p in  SetIntPo]: l in Lines];
  NumLinPerPo:=[ &+ [ Config[j][k] : j in [1..#Lines]]: k in [1..#SetIntPo]];
  NumPoPerLine:=[&+ q : q in Config];
  Se:=Sort(SetToSequence({mu : mu in NumLinPerPo}));
  Ind1:=[[k : k in [1..#SetIntPo] | NumLinPerPo[k] eq t] : t in Se];
  SetIntPoOrd:=[ SetIntPo[list]: list in Ind1];
  Se2:=Sort(SetToSequence({mu : mu in NumPoPerLine}));
  Ind2:=[[k : k in [1..#Lines] | NumPoPerLine[k] eq t] : t in Se2];
  //Ind2WODP:=[[k : k in [1..#Lines] | NumPoPerLine[k] eq t] : t in [k : k in Se2|k ge 3]];
  LinesOrd:=[ Lines[list] : list in Ind2];
  Ind1B:=&cat Ind1;
  Ind2B:=&cat Ind2;
  Config:= [[ Config[u,v] : u in Ind2B] : v in Ind1B];
  NumLinPerPo:=NumLinPerPo[Ind1B];
  NumPoPerLine:=NumPoPerLine[Ind2B];
  Tr:=[[k,#[q : q in NumLinPerPo | q eq k]] : k in Se];
  TrLine:=[[k,#[q : q in NumPoPerLine | q eq k]] : k in Se2];
  //TrLineWODP:=[[k,#[q : q in NumPoPerLine | q eq k]] : k in Se2];
  HCst:=(#Lines^2-(&+ [q[2]*q[1]^2 : q in Tr]))/(&+ [q[2] : q in Tr]);
  //HirzIneq(Tr,#Lines);
  //"The HCste is";0uHCst);
  //"Repartition des multiplicites des points"; Tr;
  //"Repartition des points singuliers sur les droites"; TrLine;
  return <SetIntPoOrd,LinesOrd,NumLinPerPo,NumPoPerLine,Tr,TrLine,HCst,Config>;
end function;


function OperPoints(Li,N)
  SetIntPoOrd,LinesOrd,NumLinPerPo,NumPo,Tr,TrLine,HCst,Config:=Explode(ConfigurationOfLinesV2(Li));
  OldIntPo:=&cat SetIntPoOrd;
  //Tr,HCst,OldIntPo,NumLinPerPo,NumPo:=ConfigurationOfLines(Li);
  //Tr;
  if Type(N) eq RngIntElt then
  PoHB:=OldIntPo[[k : k in [1..#NumLinPerPo]| NumLinPerPo[k] ge N]];
  else 
  PoHB:=OldIntPo[[k : k in [1..#NumLinPerPo]| NumLinPerPo[k] in N]];
  end if;
  //"the number of taken points is equal to"; #PoHB;
  return <PoHB,Tr,HCst,OldIntPo,NumLinPerPo,NumPo>;
end function;




function OperLines(Po,N)
  assert #{q : q in Po} eq #Po;
  P2<x,y,z>:=Ambient(Scheme(Po[1]));
  L1:=LinearSystem(P2,1);
  E:=Subsets({1..#Po}, 2);
  Lines2:=[LinearSystem(L1,[P2!Po[k] : k in q]) : q in E];
  Lines2:=SetToSequence({Scheme(P2,Sections(q)[1]):q in Lines2});
  if Type(N) eq RngIntElt then
  LinesN:=[ll : ll in Lines2 | #{p : p in Po| p in ll} ge N];
  else 
  LinesN:=[ll : ll in Lines2 | #{p : p in Po| p in ll} in N];
  end if;
  NumbPoInLines:=[#{p : p in Po| p in q}: q in LinesN]; 
  NumbLinesTroughPo:=[#{q : q in LinesN | p in q}: p in Po]; 
  //"The number of lines of the configuration is"; #LinesN;
  SE:=Sort(SetToSequence({p : p in NumbPoInLines}));
  return <LinesN,NumbLinesTroughPo,SE,NumbPoInLines>;
end function;


//Lambda operators :


function OperLambda(Li,N1,N2)
  if #Li eq 0 then return []; end if;
  Poi,Tr,HCst,IntPoOldConf,NumLinPerPo,NumPo:=Explode(OperPoints(Li,N1));
  if #Poi eq 0 then return []; end if;
  LiN2,NLiTrPoN2,SEN2,NPoInLiN2:=Explode(OperLines(Poi,N2));
  //Seqset(Li) eq Seqset(LiN2);
  return <LiN2,NLiTrPoN2,SEN2,NPoInLiN2,IntPoOldConf>;
end function;


// the Lambda_{{2},{3}} operator :


function L23(LL);
return OperLambda(LL,[2],[3])[1];
end function;


L7:=Una7([]);
M7:=L23(L7);
#M7 eq 7;


//the following function returns the multiplicities of a singularities of a given line arrangement and the number of such singularities

function ConfL5(Lines);
Z:=ConfigurationOfLinesV2(Lines);
return Z[5];
end function;

// 28 double points and 21 triple points
ConfL5(L7 cat M7) eq [    [ 2, 28 ],   [ 3, 21 ]];


ConfL5(L7);
ConfL5(M7);


//============================================================================
//the degree 10 polynomials P1,...,P4 defining the action \Lambda_{{2},{3,4}} on the surface X_8 are given in the sequence DPol, K3 is the quartic surface Z_8

K:=Rationals();
P3<y1,y2,y3,y4>:=ProjectiveSpace(K,3);
EQK3:=y1*y2^2*y3 - y1^2*y2*y4 + y1*y2^2*y4 + y1^2*y3*y4 - 2*y1*y2*y3*y4 - y1*y3^2*y4 + y1*y3*y4^2 -  y2*y3*y4^2 + y3^2*y4^2;
K3:=Surface(P3,EQK3);
MAP:=[ y2^8*y3^2 - 3*y2^7*y3^3 + 3*y2^6*y3^4 - y2^5*y3^5 + 2*y2^8*y3*y4 + 4*y1*y2^6*y3^2*y4 - 11*y2^7*y3^2*y4 - 6*y1*y2^5*y3^3*y4 + 20*y2^6*y3^3*y4 + 4*y1*y2^4*y3^4*y4 - 13*y2^5*y3^4*y4 - y1*y2^3*y3^5*y4 + 2*y2^3*y3^6*y4 + y2^8*y4^2 + 4*y1*y2^6*y3*y4^2 - 9*y2^7*y3*y4^2 - 20*y1*y2^5*y3^2*y4^2 + 27*y2^6*y3^2*y4^2 + 20*y1*y2^4*y3^3*y4^2 - 35*y2^5*y3^3*y4^2 - 10*y1*y2^3*y3^4*y4^2 + 13*y2^4*y3^4*y4^2 + 9*y2^3*y3^5*y4^2 + y1*y2*y3^6*y4^2 - 5*y2^2*y3^6*y4^2 - y2*y3^7*y4^2 - y2^7*y4^3 - 6*y1*y2^5*y3*y4^3 + 6*y2^6*y3*y4^3 + 20*y1*y2^4*y3^2*y4^3 - 15*y2^5*y3^2*y4^3 - 10*y1*y2^3*y3^3*y4^3 + 19*y2^4*y3^3*y4^3 + 4*y1*y2^2*y3^4*y4^3 - 5*y2^3*y3^4*y4^3 + 4*y1*y2*y3^5*y4^3 - 10*y2^2*y3^5*y4^3 - 2*y1*y3^6*y4^3 + 4*y2*y3^6*y4^3 + 2*y3^7*y4^3 + 4*y1*y2^4*y3*y4^4 - 10*y1*y2^3*y3^2*y4^4 + 3*y2^4*y3^2*y4^4 + 4*y1*y2^2*y3^3*y4^4 - 9*y2^3*y3^3*y4^4 - 10*y1*y2*y3^4*y4^4 + 6*y2^2*y3^4*y4^4 + 2*y1*y3^5*y4^4 + 6*y2*y3^5*y4^4 - 6*y3^6*y4^4 - y1*y2^3*y3*y4^5 + y2^4*y3*y4^5 - 5*y2^3*y3^2*y4^5 + 4*y1*y2*y3^3*y4^5 + 10*y2^2*y3^3*y4^5 + 2*y1*y3^4*y4^5 - 12*y2*y3^4*y4^5 + 6*y3^5*y4^5 + y1*y2*y3^2*y4^6 - y2^2*y3^2*y4^6 - 2*y1*y3^3*y4^6 + 3*y2*y3^3*y4^6 - 2*y3^4*y4^6, y2^8*y3^2 - y2^7*y3^3 + 2*y2^8*y3*y4 - 7*y2^7*y3^2*y4 + 5*y2^6*y3^3*y4 + y2^4*y3^5*y4 + y2^8*y4^2 - 7*y2^7*y3*y4^2 + 14*y2^6*y3^2*y4^2 - 8*y2^5*y3^3*y4^2 - 4*y2^4*y3^4*y4^2 - 2*y2^2*y3^6*y4^2 - y2^7*y4^3 + 5*y2^6*y3*y4^3 - 8*y2^5*y3^2*y4^3 + 10*y2^4*y3^3*y4^3 + 8*y2^2*y3^5*y4^3 + y3^7*y4^3 - 4*y2^4*y3^2*y4^4 - 12*y2^2*y3^4*y4^4 - 4*y3^6*y4^4 + y2^4*y3*y4^5 + 8*y2^2*y3^3*y4^5 + 6*y3^5*y4^5 - 2*y2^2*y3^2*y4^6 - 4*y3^4*y4^6 + y3^3*y4^7, y2^8*y3^2 - y2^7*y3^3 + 2*y2^8*y3*y4 - 7*y2^7*y3^2*y4 + 5*y2^6*y3^3*y4 + y2^4*y3^5*y4 + y2^8*y4^2 - 7*y2^7*y3*y4^2 + 10*y2^6*y3^2*y4^2 - 9*y2^4*y3^4*y4^2 + y2^3*y3^5*y4^2 - 2*y2^2*y3^6*y4^2 - y2^7*y4^3 + y2^6*y3*y4^3 + 12*y2^5*y3^2*y4^3 - 25*y2^4*y3^3*y4^3 + 29*y2^3*y3^4*y4^3 - 8*y2^2*y3^5*y4^3 + 6*y2*y3^6*y4^3 + 4*y2^5*y3*y4^4 - 11*y2^4*y3^2*y4^4 + 7*y2^3*y3^3*y4^4 - 10*y2^2*y3^4*y4^4 - 2*y2*y3^5*y4^4 - 4*y3^6*y4^4 - 5*y2^3*y3^2*y4^5 + 12*y2^2*y3^3*y4^5 - 6*y2*y3^4*y4^5 + 8*y3^5*y4^5 + 2*y2*y3^3*y4^6 - 4*y3^4*y4^6, y2^8*y3^2 - y2^7*y3^3 + 2*y2^8*y3*y4 - 7*y2^7*y3^2*y4 + y2^6*y3^3*y4 + 4*y2^5*y3^4*y4 + y2^8*y4^2 - 7*y2^7*y3*y4^2 + 10*y2^6*y3^2*y4^2 + 12*y2^5*y3^3*y4^2 - 11*y2^4*y3^4*y4^2 - 5*y2^3*y3^5*y4^2 - y2^7*y4^3 + 5*y2^6*y3*y4^3 - 25*y2^4*y3^3*y4^3 + 7*y2^3*y3^4*y4^3 + 12*y2^2*y3^5*y4^3 + 2*y2*y3^6*y4^3 - 9*y2^4*y3^2*y4^4 + 29*y2^3*y3^3*y4^4 - 10*y2^2*y3^4*y4^4 - 6*y2*y3^5*y4^4 - 4*y3^6*y4^4 + y2^4*y3*y4^5 + y2^3*y3^2*y4^5 - 8*y2^2*y3^3*y4^5 - 2*y2*y3^4*y4^5 + 8*y3^5*y4^5 - 2*y2^2*y3^2*y4^6 + 6*y2*y3^3*y4^6 - 4*y3^4*y4^6 ];
EndK3:=map<P3->P3|MAP>;


//The automorphism s_{2} acts on Z_{8} through the map y->(Q1(y):...:Q4(y)) with Qk the polynomials:

Q1:=-y2^3*y3 + y2^2*y3^2 + y1*y2^2*y4 - y2^3*y4 - 2*y1*y2*y3*y4 
+ 3*y2^2*y3*y4 + y1*y3^2*y4 - 2*y2*y3^2*y4;
Q2:=-y2^3*y3 + y2^2*y3^2 + y2^2*y3*y4 - y2*y3^2*y4; 
Q3:=y2^2*y3*y4 - 2*y2*y3^2*y4 + y3^3*y4;
Q4:=y2^2*y3^2 - 2*y2*y3^2*y4 + y3^2*y4^2;



